The Power of Self-Reducibility: Selectivity, Information, and Approximation

This chapter provides a hands-on tutorial on the important technique known as self-reducibility. Through a series of "Challenge Problems" that are theorems that the reader will---after being given definitions and tools---try to prove, the tutorial will ask the reader not to read proofs that use self-reducibility, but rather to discover proofs that use self-reducibility. In particular, the chapter will seek to guide the reader to the discovery of proofs of four interesting theorems---whose focus areas range from selectivity to information to approximation---from the literature, whose proofs draw on self-reducibility. The chapter's goal is to allow interested readers to add self-reducibility to their collection of proof tools. The chapter simultaneously has a related but different goal, namely, to provide a "lesson plan" (and a coordinated set of slides is available online to support this use [Hem19]) for a lecture to a two-lecture series that can be given to undergraduate students---even those with no background other than basic discrete mathematics and an understanding of what polynomial-time computation is---to immerse them in hands-on proving, and by doing that, to serve as an invitation to them to take courses on Models of Computation or Complexity Theory.

==> fig-psel.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 5) {};
		\node [style=none] (3) at (0, 5) {};
		\node [style=none] (4) at (-4, 0) {$F(\true,x_2,\dots,x_k)$};
		\node [style=none] (5) at (4, 0) {$F(\false,x_2,\dots,x_k)$};
		\node [style=none] (6) at (0, 5) {$F(x_1,x_2,\dots,x_k)$};
		\node [style=none] (8) at (0, 5) {};
		\node [style=none] (9) at (0, 5) {};
		\node [style=none] (10) at (0, 5) {};
		\node [style=none] (13) at (0, 4.5) {};
		\node [style=none] (14) at (-4, 0.5) {};
		\node [style=none] (15) at (4, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13.center) to (14.center);
		\draw (13.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> fig-self-red.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 5) {};
		\node [style=none] (3) at (0, 5) {};
		\node [style=none] (4) at (-4, 3) {$F(\true,x_2)$};
		\node [style=none] (5) at (4, 3) {$F(\false,x_2)$};
		\node [style=none] (6) at (0, 5) {$F(x_1,x_2)$};
		\node [style=none] (8) at (0, 5) {};
		\node [style=none] (9) at (0, 5) {};
		\node [style=none] (10) at (0, 5) {};
		\node [style=none] (13) at (0, 4.5) {};
		\node [style=none] (15) at (4, 3.5) {};
		\node [style=none] (17) at (-4, 3.5) {};
		\node [style=none] (18) at (-4, 2.5) {};
		\node [style=none] (19) at (4, 2.5) {};
		\node [style=none] (20) at (-3, 1.5) {};
		\node [style=none] (21) at (3, 1.5) {};
		\node [style=none] (22) at (9.5, 1.5) {};
		\node [style=none] (23) at (-9.5, 1.5) {};
		\node [style=none] (24) at (3.5, 1) {};
		\node [style=none] (25) at (3, 1) {$F(\false,\true)$};
		\node [style=none] (27) at (9.5, 1) {$F(\false,\false)$};
		\node [style=none] (29) at (-9.5, 1) {$F(\true,\true)$};
		\node [style=none] (30) at (-3, 1) {$F(\true,\false)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13.center) to (15.center);
		\draw (13.center) to (17.center);
		\draw (18.center) to (23.center);
		\draw (18.center) to (20.center);
		\draw (19.center) to (21.center);
		\draw (19.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}

